First Results from the IceTop Air Shower Array

IceTop is a 1 km^2 air shower detector presently under construction as a part of the IceCube Observatory at South Pole. It will consist of 80 detector stations, each equipped with two ice Cherenkov tanks, which cover 1 km^2. In 2008, the detector is half completed. One of the design goals of the detector is to investigate cosmic rays in the energy range from the knee up to approaching 1 EeV and study the mass composition of primary cosmic rays. In this report the performance of IceTop, the shower reconstruction algorithms and first results, obtained with one month of data with an array of 26 stations operated in 2007, will be presented. Preliminary results are shown for the cosmic ray energy spectrum in the range of 1 to 80 PeV. Being located at an atmospheric depth of only 700 g/cm^2 at the South Pole, a high sensitivity of the zenith angle distribution to the mass composition is observed. The main advantage of IceTop, compared to other detectors in this energy range, is the possibility to measure highly energetic muons from air showers in coincidence with the IceCube detector. The muon rate at a given air shower energy is sensitive to mass composition. The prospects of this method and alternative methods to scrutinise different composition models will be presented.

==> metadata.txt <==
Title: First Results from the IceTop Air Shower Array
Authors: Stefan Klepser, for the IceCube Collaboration
Comment: to be published in Proc. ECRS 2008


